Erasing-based lossless compression method for streaming floating-point time series

There are a prohibitively large number of floating-point time series data generated at an unprecedentedly high rate. An efficient, compact and lossless compression for time series data is of great importance for a wide range of scenarios. Most existing lossless floating-point compression methods are based on the XOR operation, but they do not fully exploit the trailing zeros, which usually results in an unsatisfactory compression ratio. This paper proposes an Erasing-based Lossless Floating-point compression algorithm, i.e., Elf. The main idea of Elf is to erase the last few bits (i.e., set them to zero) of floating-point values, so the XORed values are supposed to contain many trailing zeros. The challenges of the erasing-based method are three-fold. First, how to quickly determine the erased bits? Second, how to losslessly recover the original data from the erased ones? Third, how to compactly encode the erased data? Through rigorous mathematical analysis, Elf can directly determine the erased bits and restore the original values without losing any precision. To further improve the compression ratio, we propose a novel encoding strategy for the XORed values with many trailing zeros. Furthermore, observing the values in a time series usually have similar significand counts, we propose an upgraded version of Elf named Elf+ by optimizing the significand count encoding strategy, which improves the compression ratio and reduces the running time further. Both Elf and Elf+ work in a streaming fashion. They take only O(N) (where N is the length of a time series) in time and O(1) in space, and achieve a notable compression ratio with a theoretical guarantee. Extensive experiments using 22 datasets show the powerful performance of Elf and Elf+ compared with 9 advanced competitors for both double-precision and single-precision floating-point values.

==> experiments/BetaStarDistribution.dat <==
/City-temp.csv	0.00005 	0.99995 
/IR-bio-temp.csv	0.240230769230769 	0.759076923076923 
/Wind-Speed.csv	0.435825396825396 	0.555253968253968
/PM10-dust.csv	0.127 	0.87225
/Stocks-UK.csv	0.23828 	0.76172
/Stocks-USA.csv	0.37304 	0.62696
/Stocks-DE.csv	0.41961 	0.58039
/Dew-point-temp.csv	0.29358 	0.70642 
/Air-pressure.csv	0.133547619047619 	0.865785714285714 
/Basel-wind.csv	0.5196 	0.47869 
/Basel-temp.csv	0.34907 	0.65093 
/Bitcoin-price.csv	0.361285714285714 	0.638714285714285 
/Bird-migration.csv	0.601842696629213 	0.398157303370786
/Air-sensor.csv	0.425875 	0.574125 
/Food-price.csv	0.2848 	0.7152 
/electric_vehicle_charging.csv	0.331 	0.655 
/Blockchain-tr.csv	0.355282828282828 	0.643989898989899 
/SSD-bench.csv	0.177375 	0.822625
/City-lat.csv	0.556756097560975 	0.443243902439024 
/City-lon.csv	0.720829268292682 	0.279146341463414
/POI-lat.csv	0.42482 	0.57517
/POI-lon.csv	0.51428 	0.48568




==> gnuplot/6.3/6.3CompressionRatio_Airsensor.dat <==
1	0.066822266	0.052189453	0.147767578	0.065109375	0.062339844
2	0.097259766	0.087626953	0.164587891	0.123546875	0.087382813
3	0.167302734	0.163863281	0.258087891	0.244265625	0.120552734
4	0.282464844	0.461507813	0.397388672	0.482671875	0.214150391
5	0.324953125	0.465517578	0.589507813	0.712828125	0.271052734
6	0.403568359	0.542488281	0.729398438	0.908828125	0.327894531
7	0.460396484	0.524242188	0.765921875	1.00165625	0.383994141
8	0.492898438	0.563486328	0.772117188	1.001625	0.438589844
9	0.574947266	0.6799375	0.773595703	1.001625	0.505054688
10	0.629392578	0.698681641	0.773875	1.001625	0.558466797
11	0.658892578	0.6848125	0.773978516	1.001625	0.604277344
12	0.731632813	0.798316406	0.773996094	1.001625	0.670462891
13	0.788710938	0.82028125	0.774232422	1.001625	0.719326172
14	0.819867188	0.841802734	0.774050781	1.001625	0.763724609
15	0.851160156	0.846193359	0.774095703	1.001625	0.860171875
16	0.8468125	0.835693359	0.774166016	1.001625	0.861708984
17	0.8464375	0.837435547	0.774132813	1.001625	0.861529297


==> gnuplot/6.3/6.3CompressionRatio_POILong.dat <==
1	0.250303281	0.269089531	0.284799219	0.2375	0.240426719
2	0.360409688	0.412973594	0.36244375	0.31846125	0.315559063
3	0.427180313	0.807542188	0.554662969	0.5046	0.376897344
4	0.504551406	0.993339844	0.812659375	0.73274375	0.4468675
5	0.565336719	0.990706094	0.946121406	0.9677575	0.501926875
6	0.605655156	0.998297656	0.978086406	1.00162125	0.550258281
7	0.667393281	1.036611875	0.98517125	1.00162375	0.611357813
8	0.726335156	1.051819375	0.986360625	1.0016225	0.665089063
9	0.7674125	1.061115313	0.986448281	1.00162375	0.711326094
10	0.822777344	1.072583594	0.986761563	1.0016225	0.767737031
11	0.878270625	1.0821675	0.986516563	1.0016225	0.818387813
12	0.9196	1.086501875	0.986647656	1.0016225	0.864298125
13	0.973510156	1.097504531	0.986735313	1.0016225	0.919807656
14	1.029438594	1.102469844	0.98666	1.0016225	0.969753906
15	1.071211875	1.079299688	0.986754844	1.00162375	1.056397344
16	1.060270313	1.050578438	0.986640781	1.00162375	1.073334531
17	1.057496875	1.047806563	0.985701563	1.0016225	1.072642344


==> gnuplot/6.3/6.3CompressionTime_Airsensor.dat <==
1	30.825	29.6625	13.55	162.975	16.7375
2	35.5125	34.3375	14.6625	164.3	22.7125
3	42.5	39.8	19.95	178	27.1875
4	54.9375	49.9875	25.7875	165.5	37.925
5	54.5	46.7625	32.875	168.475	35.9875
6	57.9625	51.2625	35.3875	164.8375	38.875
7	61.1125	53.4375	34.75	167.05	41.9125
8	59.05	50.6125	34.3125	151.8625	40
9	67.3625	54.0375	34.5875	157.9125	45.125
10	64.125	57.3625	39.25	151.35	45.6625
11	62.2625	54.975	34.7	154.625	46.9
12	66.0375	66.3625	34.625	156.925	44.9
13	69.6625	63.7625	34.175	154.85	52.7125
14	70.975	60.35	35.125	156.0375	47.0625
15	67.3875	59.1125	39.525	148.15	51.6125
16	66.8	60.5	33.75	161.425	54.2625
17	70.3375	95.125	35.825	143.65	71.2875


==> gnuplot/6.3/6.3CompressionTime_POILong.dat <==
1	55.066	49.727	25.522	52.649	37.554
2	59.512	51.855	27.599	176.029	43.981
3	61.471	56.843	33.093	207.694	44.564
4	64.381	61.009	37.556	188.476	47.002
5	67.181	63.8	37.326	169.089	49.689
6	67.445	62.918	36.145	159.418	47.536
7	67.966	63.86	36.535	159.627	47.998
8	71.394	66.656	36.38	175.898	50.063
9	71.557	67.627	36.234	156.77	49.221
10	72.225	67.246	34.969	159.838	48.792
11	75.252	69.219	35.89	178.48	49.674
12	76.864	70.266	35.6	158.762	51.276
13	77.635	70.986	35.106	159.127	49.087
14	83.383	73.794	35.635	168.139	51.419
15	89.046	79.475	37.805	155.141	57.722
16	84.99	76.844	36.612	157.146	60.622
17	94.269	82.196	48.467	160.297	80.068


==> gnuplot/6.3/6.3DecompressionTime_Airsensor.dat <==
1	13.975	14.5	10.025	40.475	9.43725
2	22.4875	18.9	11.1625	33.6	13.150125
3	34.8625	33.9	15.2125	38.5875	18.84975
4	41.225	39.3	22.625	38.3625	25.174875
5	42.225	37.275	25.7875	40.9625	26.074875
6	46.175	41.2625	29.025	58.55	25.9375
7	43.5125	42.225	28.65	35.2375	27.075125
8	49.5375	47.1625	28.4125	44.05	29.35
9	47.375	42.9375	29.675	37.775	29.612375
10	48.2375	42.4375	31.7375	40.2875	33.1625
11	52.05	42.9625	31.7	40.675	33
12	50.0625	44.625	29.925	36.7625	33.937125
13	50.825	44.9375	29.95	38.65	48.300125
14	49.5125	45.2375	29.9375	45.05	50.3125
15	30.775	24.8125	28.9	45.3	35.0505
16	27.2875	22.5875	29.225	41.05	30.07525
17	29.075	23.2375	29.3375	40.0375	32.00025


==> gnuplot/6.3/6.3DecompressionTime_POILong.dat <==
1	33.343	28.725	18.945	36.049	24.89292
2	47.538	41.643	19.531	34.813	32.90813
3	49.019	48.793	23.054	59.885	33.40594
4	50.908	51.487	26.225	35.917	34.84399
5	59.949	51.717	26.986	34.456	40.85085
6	55.289	51.952	26.179	32.887	38.67304
7	54.426	51.396	25.839	32.668	39.72507
8	55.124	51.449	26.082	57.546	40.443
9	56.215	53.268	26.256	35.618	42.06705
10	56.242	51.556	25.602	32.008	41.40703
11	57.95	51.592	25.933	31.803	42.21509
12	58.952	52.698	26.423	34.558	42.72194
13	60.628	51.087	25.479	32.842	42.49498
14	59.504	49.87	25.78	33.19	43.39201
15	52.129	41.746	26.311	32.419	51.77094
16	34.495	23.443	26.303	38.494	36.03398
17	32.933	21.896	27.286	38.3	34.74792

==> gnuplot/6.4/6.4CompressionRatio_NonTime_LargeBeta.dat <==
1.03143515625   1.04670171875	1.061922734
0.945133125     0.96035	0.975570469
0.941665546875  0.956903671875	0.972134063

==> gnuplot/6.4/6.4CompressionRatio_NonTime_MediumBeta.dat <==
0.85748896946311	0.678553810903432	0.61901067
0.780958547099232	0.495579326155033	0.457054896
0.611088173440772	0.601555292949502	0.56359031

==> gnuplot/6.4/6.4CompressionRatio_NonTime_SmallBeta.dat <==
0.786098333333333   0.380777447916667	0.345277865
0.666682265625    0.336713671875	0.307733203
0.351107890625  0.444042708333333	0.415982396


==> gnuplot/6.4/6.4CompressionRatio_Time_LargeBeta.dat <==
0.82231640625   0.837435546875	0.852533203
0.773611328125  0.78876953125	0.803863281
0.7741328125    0.78928125	0.804367188

==> gnuplot/6.4/6.4CompressionRatio_Time_MediumBeta.dat <==
0.757102038736457   0.452974884095773	0.431274619
0.692132761378076   0.414949620682016	0.392529627
0.429368482535781   0.518420274248428	0.495806073

==> gnuplot/6.4/6.4CompressionRatio_Time_SmallBeta.dat <==
0.771138774992368   0.291593351775539	0.20799853
0.67912459745116    0.293454513380138	0.224610077
0.262888880367318   0.4017742249186	0.333392829

==> gnuplot/TrailsDistribution.dat <==
0	0.489	0.316
1	0.239	0.143
2	0.118	0.069
3	0.061	0.043
4	0.025	0.015
5	0.017	0.013
6	0.011	0.005
7~42	0.004	0.004
43	0.001	0.041
44~47	0.001	0.025
48	0	0.036
49	0	0.01
50~63	0	0.001
64	0.034	0.279


==> gnuplot/template/0Bar.dat <==
Point-Point	67	294	162	78
Polygon-Polygon	25	21	46	38
LineString-LineString	45	312	96	53
Polygon-LineString	35	183	66	33


==> gnuplot/template/1Line.dat <==
50	1.8607	1.4178	1.7014	1.2254
100	1.7564	1.4558	1.7572	1.286
200	1.8224	1.5665	1.8786	1.376
500	2.0406	1.9566	2.2722	1.723
1000	2.4243	2.5907	2.9066	2.2805


==> gnuplot/template/BindingTable_Sys_TPS.dat <==
SS-JDBC-MS	1.286	11.367
SS-JDBC-PG	2.655	28.444
SS-Proxy-MS	0.731	7.685
SS-Proxy-PG	0.827	8.702



==> gnuplot/template/BindingTable_Sys_Time.dat <==
SS-JDBC-MS	438.7318	222.2949
SS-JDBC-PG	392.6564	216.2257
SS-Proxy-MS	1180.2675	281.2722
SS-Proxy-PG	1333.1274	221.9401


==> gnuplot/template/MaxCon_Sys_TPS.dat <==
1	0.383	0.49	0.23854	0.41376
5	1.032	1.333	0.47115	0.7372
10	1.111	1.463	0.46285	0.74593
15	1.112	1.471	0.45945	0.75426
20	1.131	1.475	0.4629	0.7467


==> gnuplot/template/MaxCon_Sys_Time.dat <==
1	3.3167	2.6638	5.19	4.42
5	1.4346	1.1803	3.12	2.36
10	1.3566	1.0243	3.16	2.34
15	1.3402	1.0176	3.18	2.33
20	1.3355	1.0186	3.16	2.34


==> gnuplot/template/Scenarios_TPCC_TPS.dat <==
NO	3356.45	3156.3	1472.6	3898.9	40.8	803.9
De	298.35	283.1	130.2	349.1	4.2	71.505
OS	298.4	283.1	130.6	342.1	4.1	71.6
SL	300	282.5	130	350.8	4.1	71.57
PA	3207.27	3007.1	1408.6	3733.4	41.6	768


==> gnuplot/template/Scenarios_TPCC_TPS_PG.dat <==
NO	789.31	10536.1	430.22	104	40.8	803.9
De	70	934	38.33	9.5	4.2	71.505
OS	71.3	940.4	38.38	9.7	4.1	71.6
SL	70.2	929.9	38.72	9.8	4.1	71.57
PA	754.31	10057.1	411.93	100.2	41.6	768


==> gnuplot/template/Scenarios_TPCC_Time.dat <==
NO	56	93	324	163	31.3	111
De	53	1	1	0.1	59.5	2.1
OS	8	14	35	49	4.9	18
SL	14	8	19	85	13.9	24.3
PA	26	29	65	93	16	121


==> gnuplot/template/Scenarios_TPCC_Time_PG.dat <==
NO	421	42	109	3096	31.3	111
De	769	3	0.1	2.5	59.5	2.1
OS	12	6	26	4	4.9	18
SL	113	5	8	9.7	13.9	24.3
PA	109	13	22	3077	16	121


==> gnuplot/template/TPCC_TPS.dat <==
SSJ-MS	2.468168333
SSJ-PG	3.617455
SSP-MS	0.4546066667
SSP-PG	0.2408566667
Vitess	0.4697666667
Citus	1.6608
TiDB	0.2538483333



==> gnuplot/template/TPCC_Time.dat <==
SSJ-MS	69
SSJ-PG	72
SSP-MS	447
SSP-PG	134
Vitess	481
citus	173
TiDB	1912


==> gnuplot/template/TPS_Sys_Concurrency.dat <==
1	0.17233	0.84867	0.07434	0.1282	0.04233
20	2.90333	11.31167	1.27773	2.166	0.62516
100	11.815	31.82133	5.0579	6.71181	2.46447
200	19.95267	54.58	7.95871	9.1213	3.87717
500	25.03	45.62567	9.04512	9.18106	5.81199


==> gnuplot/template/TPS_Sys_DataNodes.dat <==
1	9.579	41.366	5.691325671	4.819322299	-
3	16.795	48.591	8.673073857	9.315167831	3.333963962
5	19.95267	54.58	7.95871	9.1213	3.87717
7	21.95409023	57.40734716	7.283755475	9.11764704	4.364202105
9	24.26317215	62.23374221	6.71348199	8.76274058	4.575787171


==> gnuplot/template/TPS_Sys_DataSizes.dat <==
20	19.866	58.2	8.052	9.326	4.332
40	19.95267	54.58	7.959	9.121	3.877
60	20.203	53.245	7.905	8.741	4.079
80	19.995	53.303	7.928	8.577	4.021
100	20.126	52.179	7.836	8.567	4.015
150	19.719	48.234	7.45392	8.72844	3.79211
200	18.042	38.712	4.95044	5.67817	2.31562


==> gnuplot/template/TPS_Sys_Scenarios.dat <==
ps	66586	209419	61687	155797	49225	168146
ro	5111	18267	4396	11806	4350	13565
wo	5457	12322	7861	5189	2250	5145
rw	2460	10315	3425	3175	1611	3782
ui	15144	47403	44063	0	2347	12443
uni	13981	43998	44099	18638	23249	17545
de	13740	44529	45366	13813	8380	14283


==> gnuplot/template/TPS_Sys_Scenarios_PG.dat <==
ps	189183	207600	88063	51929	49225	168146
ro	16160	92748	4923	4288	4350	13565
wo	2803	25501	8766	6750	2250	5145
rw	2060	20319	3845	3129	1611	3782
ui	7193	31508	23552	29584	2347	12443
uni	16729	33381	37126	31838	23249	17545
de	18394	45462	43548	37445	8380	14283


==> gnuplot/template/TransactionType_Sys_TPS.dat <==
SS-JDBC-MS	19.95267	3.042	8.85
SS-JDBC-PG	54.58	2.699	11.239
SS-Proxy-MS	7.95871	1.68611	4.79928
SS-Proxy-PG	9.1213	1.76767	5.74461


==> gnuplot/template/TransactionType_Sys_Time.dat <==
SS-JDBC-MS	32.54	178.0477	115.1513
SS-JDBC-PG	14.63	238.8265	111.1693
SS-Proxy-MS	48.09	196.89	99.33
SS-Proxy-PG	36.67	235.74	68.05


==> gnuplot/template/time_Sys_Concurrency.dat <==
1	14.7972	1.7026	26.2	8.43	50.11
20	17.9952	2.6313	33.72	17.01	54.83
100	21.0136	13.1976	38.25	27.17	69.29
200	32.54	14.63	48.09	36.67	101.13
500	109.1493	106.053	99.33	106.75	142.39


==> gnuplot/template/time_Sys_DataNodes.dat <==
1	72.953	16.3417	67.21726619	69.397975	-
3	28.2533	14.0032	44.12780576	35.90839231	117.599251
5	32.54	15.0376	48.09	36.67	101.13
7	45.31644172	21.76530942	52.54643885	36.68410385	89.84445054
9	49.70834356	18.59636109	57.01111511	38.17205962	85.6936637


==> gnuplot/template/time_Sys_DataSizes.dat <==
20	29.78	14.5762	47.52985612	35.86608077	90.49480424
40	32.54	15.0376	48.09	36.67	101.13
60	26.8505	15.4693	48.4194964	38.27078654	96.11845092
80	27.576	15.584	48.27946043	38.99713462	97.51479856
100	27.9686	15.7099	48.84784173	39.04649808	97.62956686
150	34.9104	16.148	55.82	43.39	89.16
200	39.3975	34.8258	106.75	64.66	204.11


==> gnuplot/template/time_Sys_Scenarios.dat <==
ps	3	0.95	3.24	4.91	17.01	1.19
ro	39.12	10.95	45.49	24.38	71.83	14.74
wo	36.63	16.23	25.44	167.44	404.61	38.87
rw	81.26	16.3	58.38	189.93	442.73	52.87
ui	13.2	4.22	4.54	0	520.62	16.07
uni	14.3	4.55	4.53	74.46	38.25	11.4
de	14.55	4.49	4.41	112.67	227.4	14


==> gnuplot/template/time_Sys_Scenarios_PG.dat <==
ps	1.06	0.96	2.27	12.52	17.01	1.19
ro	12.37	2.16	40.62	73.13	71.83	14.74
wo	71.33	7.84	22.81	223.34	404.61	38.87
rw	96.84	9.84	52	277.21	442.73	52.87
ui	27.8	6.35	8.49	34.33	520.62	16.07
uni	11.95	5.99	5.39	21.11	38.25	11.4
de	10.87	4.4	4.59	17.32	227.4	14


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> schedule.txt <==
https://www.springer.com/journal/778/submission-guidelines

最终提交的时候，提交所有的文件。
Please ensure you provide all relevant editable source files at every submission and revision. Failing to submit a complete set of editable source files will result in your article not being considered for review. For your manuscript text please always submit in common word processing formats such as .docx or LaTeX.

开始提交的时候，只需要pdf
Initial submissions can be submitted as pdf documents. However, final submissions must include all source files (which the submission site then compiles into a pdf file).

不能超过25页

允许PVLDB的论文直接发表到VLDB中，只需要30%以上的创新。
